Entanglement Growth after a Global Quench in Free Scalar Field Theory

We compute the entanglement and R\'enyi entropy growth after a global quench in various dimensions in free scalar field theory. We study two types of quenches: a boundary state quench and a global mass quench. Both of these quenches are investigated for a strip geometry in 1, 2, and 3 spatial dimensions, and for a spherical geometry in 2 and 3 spatial dimensions. We compare the numerical results for massless free scalars in these geometries with the predictions of the analytical quasiparticle model based on EPR pairs, and find excellent agreement in the limit of large region sizes. At subleading order in the region size, we observe an anomalous logarithmic growth of entanglement coming from the zero mode of the scalar.

==> EE_free_scalar.log.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.16 (TeX Live 2015) (preloaded format=pdflatex 2015.5.24)  1 AUG 2016 21:01
entering extended mode
 restricted \write18 enabled.
 file:line:error style messages enabled.
 %&-line parsing enabled.
**EE_free_scalar.bib
(./EE_free_scalar.bib
LaTeX2e <2015/01/01>
Babel <3.9l> and hyphenation patterns for 79 languages loaded.

./EE_free_scalar.bib:11: LaTeX Error: Missing \begin{document}.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.11 @
      article{Hertzberg:2016eescalar,
? 
./EE_free_scalar.bib:11: Emergency stop.
 ...                                              
                                                  
l.11 @
      article{Hertzberg:2016eescalar,
You're in trouble here.  Try typing  <return>  to proceed.
If that doesn't work, type  X <return>  to quit.

 
Here is how much of TeX's memory you used:
 7 strings out of 493089
 292 string characters out of 6134842
 53199 words of memory out of 5000000
 3590 multiletter control sequences out of 15000+600000
 3640 words of font info for 14 fonts, out of 8000000 for 9000
 1141 hyphenation exceptions out of 8191
 5i,0n,4p,80b,14s stack positions out of 5000i,500n,10000p,200000b,80000s
./EE_free_scalar.bib:11:  ==> Fatal error occurred, no output PDF file produced
!


==> myoptions.log.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.16 (TeX Live 2015) (preloaded format=pdflatex 2015.5.24)  2 AUG 2016 00:11
entering extended mode
 restricted \write18 enabled.
 file:line:error style messages enabled.
 %&-line parsing enabled.
**myoptions.sty
(./myoptions.sty
LaTeX2e <2015/01/01>
Babel <3.9l> and hyphenation patterns for 79 languages loaded.

./myoptions.sty:5: LaTeX Error: \usepackage before \documentclass.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.5 \usepackage{
                color}
? 
./myoptions.sty:5: Emergency stop.
 ...                                              
                                                  
l.5 \usepackage{
                color}
\usepackage may only appear in the document preamble, i.e.,
between \documentclass and \begin{document}.

 
Here is how much of TeX's memory you used:
 7 strings out of 493089
 281 string characters out of 6134842
 53199 words of memory out of 5000000
 3590 multiletter control sequences out of 15000+600000
 3640 words of font info for 14 fonts, out of 8000000 for 9000
 1141 hyphenation exceptions out of 8191
 5i,0n,5p,54b,14s stack positions out of 5000i,500n,10000p,200000b,80000s
./myoptions.sty:5:  ==> Fatal error occurred, no output PDF file produced!

